Precision SU(3) lattice thermodynamics for a large temperature range

We present the equation of state (pressure, trace anomaly, energy density and entropy density) of the SU(3) gauge theory from lattice field theory in an unprecedented precision and temperature range. We control both finite size and cut-off effects. The studied temperature window (0.7...1000 T_c) stretches from the glueball dominated system into the perturbative regime, which allows us to discuss the range of validity of these approaches. We also determine the preferred renormalization scale of the Hard Thermal Loop scheme and we fit the unknown g^6 order perturbative coefficient at extreme high temperatures T>100 T_c. We furthermore quantify the nonperturbative contribution to the trace anomaly using a simple functional form. Our high precision data allows one to have a complete theoretical description of the equation of state from T=0 all the way to the phase transition, through the transition region into the perturbative regime up to the Stefan-Boltzmann limit. We will discuss this description, too.

==> letter.txt <==
We thank the reviewer for his/her thorough and constructive comments. 
We agree with all the suggestions and have modified the text accordingly. 
Below we address the points addressed by the referee.

1) The references suggested by the reviewer, both regarding the HTL approach and 
dimensional reduction, are now included in the text. In the former case we
added the reference [3] as well.

2) Non-perturbative effects start at the g^2T scale, indeed. What we meant to 
emphasize is that even these (in some sense leading) non-perturbative contributions 
are there in our lattice box, making the g^6-fitting sensible. The misleading 
sentences in Sec. 4 and Sec. 6.2 are now reformulated.

3) A more detailed discussion about the discrepancy between Boyd et al (now [14]) and our 
results is added after Fig. 2. It is now pointed out that the reason for the difference 
around 1.1 Tc is (at least partially) related to discretization errors. A continuum 
extrapolation based on at least three lattice spacings is necessary to reliably filter 
out the discretization effects in this temperature region. However, in [14] simply the 
Nt=8 results were quoted as the continuum limit for the trace anomaly, whereas in our
approach an extrapolation from N_t=5,6,7 and 8 is performed.

4) The typo is corrected. 


